Embeddings of weighted projective spaces

Let $X$ be a projective toric variety of dimension $n$ and let $L$ be a ample line bundle on $X$. For $k \geq 0$, it is in general difficult to determine whether $L^{\otimes k}$ is very ample and whether it additionally gives a projectively normal embedding. These two properties are equivalent to the very ampleness, respectively normality, of the corresponding polytope. By a result of Ewald-Wessels, both statements are classically known to hold for $k \geq n - 1$. We study embeddings of weighted projective spaces $\mathbb{P}(a_0, ..., a_n)$ via their corresponding rectangular simplices $\Delta(\lambda_1, ..., \lambda_n)$. We give multiple criteria (depending on arithmetic properties of the weights $a_i$) to obtain bounds for the power $k$ which are sharp in many cases. We also introduce combinatorial tools that allow us to systematically construct families exhibiting extremal behaviour. These results extend earlier work of Payne, Hering and Bruns-Gubeladze.

==> svg-inkscape/hypergraph-example-1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hypergraph-example-1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.59399881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65776123)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.15595766,0.56186399){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_1$\end{tabular}}}}%
    \put(0.15595766,0.37735221){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_2$\end{tabular}}}}%
    \put(0.15595766,0.19284044){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_3$\end{tabular}}}}%
    \put(0.15595766,0.00832869){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hypergraph-example-1_svg-tex.pdf}}%
    \put(0.2292736,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hypergraph-example-1_svg-tex.pdf}}%
    \put(0.4614407,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hypergraph-example-1_svg-tex.pdf}}%
    \put(0.69360786,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hypergraph-example-1_svg-tex.pdf}}%
    \put(0.92577496,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hypergraph-example-1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hypergraph-example-2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hypergraph-example-2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.59399881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65776123)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.15595766,0.56186399){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_1$\end{tabular}}}}%
    \put(0.15595766,0.37735221){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_2$\end{tabular}}}}%
    \put(0.15595766,0.19284044){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_3$\end{tabular}}}}%
    \put(0.15595766,0.00832869){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hypergraph-example-2_svg-tex.pdf}}%
    \put(0.2292736,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hypergraph-example-2_svg-tex.pdf}}%
    \put(0.36857387,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hypergraph-example-2_svg-tex.pdf}}%
    \put(0.50787414,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hypergraph-example-2_svg-tex.pdf}}%
    \put(0.64717442,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hypergraph-example-2_svg-tex.pdf}}%
    \put(0.78647469,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hypergraph-example-2_svg-tex.pdf}}%
    \put(0.92577496,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hypergraph-example-2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hypergraph-example-3_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hypergraph-example-3_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.59399881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65776123)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.15595766,0.56186399){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_1$\end{tabular}}}}%
    \put(0.15595766,0.37735221){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_2$\end{tabular}}}}%
    \put(0.15595766,0.19284044){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_3$\end{tabular}}}}%
    \put(0.15595766,0.00832869){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hypergraph-example-3_svg-tex.pdf}}%
    \put(0.2292736,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hypergraph-example-3_svg-tex.pdf}}%
    \put(0.4614407,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hypergraph-example-3_svg-tex.pdf}}%
    \put(0.69360786,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hypergraph-example-3_svg-tex.pdf}}%
    \put(0.92577496,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hypergraph-example-3_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hypergraph-example-4_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hypergraph-example-4_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.59399881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65776123)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.15595766,0.56186399){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_1$\end{tabular}}}}%
    \put(0.15595766,0.46960811){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_2$\end{tabular}}}}%
    \put(0.15595766,0.37735221){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_3$\end{tabular}}}}%
    \put(0.15595766,0.28509634){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_4$\end{tabular}}}}%
    \put(0.15595766,0.19284044){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_5$\end{tabular}}}}%
    \put(0.15595766,0.10058459){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_6$\end{tabular}}}}%
    \put(0.15595766,0.00832869){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_7$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.2292736,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.34535715,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.4614407,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.57752428,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.69360786,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.80969138,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hypergraph-example-4_svg-tex.pdf}}%
    \put(0.92577496,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_7$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{hypergraph-example-4_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hypergraph-example_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hypergraph-example_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.59399881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65776123)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.15595766,0.56186399){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_1$\end{tabular}}}}%
    \put(0.15595766,0.46960811){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_2$\end{tabular}}}}%
    \put(0.15595766,0.37735221){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_3$\end{tabular}}}}%
    \put(0.15595766,0.28509634){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_4$\end{tabular}}}}%
    \put(0.15595766,0.19284044){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_5$\end{tabular}}}}%
    \put(0.15595766,0.10058459){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_6$\end{tabular}}}}%
    \put(0.15595766,0.00832869){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$v_7$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hypergraph-example_svg-tex.pdf}}%
    \put(0.2292736,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hypergraph-example_svg-tex.pdf}}%
    \put(0.4614407,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hypergraph-example_svg-tex.pdf}}%
    \put(0.69360786,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hypergraph-example_svg-tex.pdf}}%
    \put(0.92577496,0.61318514){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hypergraph-example_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

